Comparing Heuristics, Constraint Optimization, and Reinforcement Learning for an Industrial 2D Packing Problem

Cutting and Packing problems are occurring in different industries with a direct impact on the revenue of businesses. Generally, the goal in Cutting and Packing is to assign a set of smaller objects to a set of larger objects. To solve Cutting and Packing problems, practitioners can resort to heuristic and exact methodologies. Lately, machine learning is increasingly used for solving such problems. This paper considers a 2D packing problem from the furniture industry, where a set of wooden workpieces must be assigned to different modules of a trolley in the most space-saving way. We present an experimental setup to compare heuristics, constraint optimization, and deep reinforcement learning for the given problem. The used methodologies and their results get collated in terms of their solution quality and runtime. In the given use case a greedy heuristic produces optimal results and outperforms the other approaches in terms of runtime. Constraint optimization also produces optimal results but requires more time to perform. The deep reinforcement learning approach did not always produce optimal or even feasible solutions. While we assume this could be remedied with more training, considering the good results with the heuristic, deep reinforcement learning seems to be a bad fit for the given use case.

==> data/Best_Fit_run_time1.csv <==
1,0.0
2,0.0
3,0.0
4,0.0
5,0.0
6,0.0
7,0.0
8,0.0
9,0.0
10,0.0
11,0.0
12,0.0
13,0.0
14,0.0
15,0.0
16,0.0
17,0.0
18,0.001001
19,0.0
20,0.0
21,0.001
22,0.0
23,0.0
24,0.0
25,0.0
26,0.0
27,0.0
28,0.0
29,0.0
30,0.0
31,0.0
32,0.000997
33,0.0
34,0.0
35,0.0
36,0.0
37,0.0
38,0.0
39,0.0
40,0.0
41,0.0
42,0.000995
43,0.0
44,0.000999
45,0.0
46,0.0
47,0.001031
48,0.0
49,0.0
50,0.001
51,0.0
52,0.0
53,0.000998
54,0.0
55,0.0
56,0.000999
57,0.0
58,0.0
59,0.0
60,0.0
61,0.000999
62,0.001001
63,0.0
64,0.0
65,0.0
66,0.0
67,0.001002
68,0.0
69,0.0
70,0.000998
71,0.001003
72,0.000998
73,0.000997
74,0.001004
75,0.001003
76,0.000998
77,0.001
78,0.001
79,0.000998
80,0.001005
81,0.000997
82,0.000997
83,0.001002
84,0.001002
85,0.001
86,0.001001
87,0.000999
88,0.001001
89,0.0
90,0.0
91,0.0
92,0.000999
93,0.000999
94,0.001005
95,0.0
96,0.001
97,0.001002
98,0.0
99,0.001004
100,0.001
101,0.0
102,0.001003
103,0.000999
104,0.001003
105,0.001004
106,0.000995
107,0.0
108,0.001003
109,0.0
110,0.000971
111,0.000998
112,0.0
113,0.002
114,0.001
115,0.001032
116,0.0
117,0.001001
118,0.0
119,0.001
120,0.000998
121,0.000999
122,0.000998
123,0.001
124,0.000999
125,0.000997
126,0.0
127,0.001003
128,0.000999
129,0.001033
130,0.0
131,0.000997
132,0.001001
133,0.000999
134,0.000997
135,0.001003
136,0.000998
137,0.001
138,0.001
139,0.001001
140,0.001001
141,0.0
142,0.000998
143,0.000996
144,0.001004
145,0.000999
146,0.001
147,0.000995
148,0.000999
149,0.001
150,0.000995
151,0.001004
152,0.001
153,0.001
154,0.000998
155,0.000997
156,0.001001
157,0.001003
158,0.000997
159,0.000997
160,0.001001
161,0.000999
162,0.001006
163,0.000999
164,0.001003
165,0.001003
166,0.001002
167,0.000999
168,0.002
169,0.000996
170,0.000999
171,0.000962
172,0.002
173,0.002004
174,0.001999
175,0.001998
176,0.001998
177,0.002982
178,0.001972
179,0.002011
180,0.000984
181,0.001004
182,0.002
183,0.003004
184,0.005028
185,0.001995
186,0.002003
187,0.003015
188,0.00199
189,0.003052
190,0.001007
191,0.001998
192,0.001968
193,0.001
194,0.002039
195,0.00198
196,0.002
197,0.001
198,0.001003
199,0.000999


==> data/Best_Fit_run_time2.csv <==
1,0.0
2,0.0
3,0.0
4,0.0
5,0.0
6,0.0
7,0.0
8,0.0
9,0.0
10,0.0
11,0.0
12,0.0
13,0.0
14,0.0
15,0.0
16,0.0
17,0.0
18,0.0
19,0.0
20,0.0
21,0.0
22,0.0
23,0.0
24,0.0
25,0.001
26,0.0
27,0.0
28,0.001
29,0.0
30,0.0
31,0.0
32,0.0
33,0.000999
34,0.0
35,0.0
36,0.0
37,0.0
38,0.0
39,0.0
40,0.0
41,0.0
42,0.0
43,0.000992
44,0.0
45,0.001
46,0.0
47,0.0
48,0.0
49,0.0
50,0.000997
51,0.0
52,0.0
53,0.0
54,0.000998
55,0.0
56,0.0
57,0.001
58,0.0
59,0.0
60,0.0
61,0.001001
62,0.000997
63,0.0
64,0.0
65,0.0
66,0.0
67,0.001
68,0.001002
69,0.000998
70,0.0
71,0.0
72,0.0
73,0.0
74,0.0
75,0.0
76,0.0
77,0.0
78,0.0
79,0.0
80,0.0
81,0.0
82,0.0
83,0.001031
84,0.0
85,0.0
86,0.0
87,0.001002
88,0.000998
89,0.001
90,0.001
91,0.0
92,0.0
93,0.000997
94,0.0
95,0.000995
96,0.000998
97,0.0
98,0.000997
99,0.001003
100,0.0
101,0.001
102,0.001
103,0.0
104,0.000995
105,0.001003
106,0.0
107,0.001
108,0.001002
109,0.001002
110,0.000997
111,0.0
112,0.001
113,0.0
114,0.000999
115,0.0
116,0.001002
117,0.000997
118,0.000999
119,0.001007
120,0.001002
121,0.002001
122,0.001
123,0.001
124,0.001
125,0.001
126,0.001003
127,0.001001
128,0.001001
129,0.000997
130,0.001002
131,0.001
132,0.001
133,0.001
134,0.001
135,0.000997
136,0.0
137,0.000997
138,0.001002
139,0.001
140,0.00097
141,0.001
142,0.001007
143,0.000999
144,0.000998
145,0.001006
146,0.000996
147,0.001
148,0.000999
149,0.000997
150,0.001003
151,0.001
152,0.000999
153,0.001034
154,0.002001
155,0.001
156,0.001
157,0.001
158,0.001
159,0.000999
160,0.002
161,0.001
162,0.000999
163,0.001
164,0.002
165,0.001
166,0.002035
167,0.001
168,0.001
169,0.001
170,0.001002
171,0.001
172,0.002002
173,0.001992
174,0.002
175,0.002012
176,0.001003
177,0.001
178,0.001001
179,0.004007
180,0.002
181,0.002992
182,0.003998
183,0.001998
184,0.003935
185,0.002025
186,0.002017
187,0.002
188,0.000992
189,0.001004
190,0.002004
191,0.003028
192,0.001999
193,0.001975
194,0.003005
195,0.002028
196,0.002004
197,0.00103
198,0.000969
199,0.001004


==> data/Best_Fit_run_time3.csv <==
1,0.0
2,0.0
3,0.0
4,0.0
5,0.0
6,0.0
7,0.0
8,0.0
9,0.000999
10,0.0
11,0.0
12,0.0
13,0.0
14,0.0
15,0.0
16,0.0
17,0.0
18,0.0
19,0.0
20,0.0
21,0.0
22,0.001
23,0.0
24,0.0
25,0.0
26,0.0
27,0.0
28,0.0
29,0.0
30,0.0
31,0.0
32,0.0
33,0.0
34,0.0
35,0.0
36,0.0
37,0.0
38,0.0
39,0.0
40,0.0
41,0.0
42,0.0
43,0.001
44,0.0
45,0.0
46,0.0
47,0.0
48,0.0
49,0.0
50,0.001
51,0.0
52,0.0
53,0.001
54,0.0
55,0.0
56,0.0
57,0.0
58,0.001
59,0.001002
60,0.000998
61,0.001
62,0.001
63,0.0
64,0.0
65,0.0
66,0.001
67,0.000997
68,0.001001
69,0.001
70,0.0
71,0.0
72,0.0
73,0.0
74,0.0
75,0.001001
76,0.001
77,0.001
78,0.001
79,0.001
80,0.001
81,0.0
82,0.0
83,0.0
84,0.0
85,0.001001
86,0.001
87,0.001
88,0.001
89,0.0
90,0.0
91,0.001
92,0.001
93,0.000999
94,0.0
95,0.0
96,0.001
97,0.000999
98,0.0
99,0.001002
100,0.001002
101,0.0
102,0.000997
103,0.001001
104,0.0
105,0.001039
106,0.0
107,0.000967
108,0.0
109,0.001
110,0.000999
111,0.002023
112,0.0
113,0.001
114,0.002031
115,0.001004
116,0.000997
117,0.0
118,0.001006
119,0.0
120,0.000989
121,0.001001
122,0.001004
123,0.001023
124,0.001
125,0.001032
126,0.001002
127,0.0
128,0.001003
129,0.000995
130,0.001004
131,0.001017
132,0.000997
133,0.001034
134,0.000998
135,0.000996
136,0.000988
137,0.001
138,0.003005
139,0.001004
140,0.003976
141,0.001
142,0.00301
143,0.003995
144,0.002002
145,0.001
146,0.001994
147,0.003993
148,0.001004
149,0.000995
150,0.000998
151,0.001994
152,0.001
153,0.001003
154,0.001993
155,0.002996
156,0.000987
157,0.001004
158,0.001998
159,0.003039
160,0.001998
161,0.002021
162,0.003977
163,0.005999
164,0.00199
165,0.002943
166,0.004978
167,0.002954
168,0.002
169,0.002027
170,0.000973
171,0.001
172,0.001996
173,0.000998
174,0.002006
175,0.000997
176,0.001
177,0.001
178,0.001
179,0.001
180,0.002
181,0.001
182,0.001999
183,0.001
184,0.001001
185,0.002
186,0.001
187,0.001
188,0.001
189,0.001
190,0.001
191,0.002
192,0.002262
193,0.002056
194,0.000972
195,0.002
196,0.001998
197,0.002
198,0.001001
199,0.000998


==> data/Best_Fit_run_time4.csv <==
1,0.0
2,0.0
3,0.0
4,0.0
5,0.0
6,0.001007
7,0.0
8,0.0
9,0.0
10,0.0
11,0.0
12,0.0
13,0.0
14,0.0
15,0.0
16,0.0
17,0.0
18,0.0
19,0.0
20,0.0
21,0.001031
22,0.0
23,0.000999
24,0.0
25,0.0
26,0.001002
27,0.0
28,0.0
29,0.0
30,0.0
31,0.0
32,0.0
33,0.0
34,0.000998
35,0.0
36,0.0
37,0.0
38,0.001
39,0.0
40,0.001
41,0.0
42,0.0
43,0.0
44,0.0
45,0.001
46,0.0
47,0.000997
48,0.0
49,0.0
50,0.001002
51,0.0
52,0.0
53,0.001
54,0.0
55,0.0
56,0.0
57,0.001
58,0.0
59,0.000998
60,0.001002
61,0.0
62,0.0
63,0.0
64,0.001
65,0.0
66,0.001
67,0.001
68,0.000998
69,0.0
70,0.0
71,0.0
72,0.001
73,0.0
74,0.001
75,0.001
76,0.000998
77,0.001002
78,0.0
79,0.0
80,0.0
81,0.000998
82,0.000998
83,0.000998
84,0.001002
85,0.002
86,0.0
87,0.0
88,0.000998
89,0.0
90,0.001
91,0.001001
92,0.0
93,0.001
94,0.000998
95,0.001001
96,0.001
97,0.001001
98,0.001
99,0.0
100,0.001002
101,0.0
102,0.000997
103,0.001003
104,0.0
105,0.001
106,0.001002
107,0.0
108,0.001002
109,0.001003
110,0.0
111,0.001001
112,0.0
113,0.0
114,0.001003
115,0.001007
116,0.001
117,0.001002
118,0.000998
119,0.0
120,0.0
121,0.001
122,0.000996
123,0.000998
124,0.001002
125,0.000998
126,0.001003
127,0.000998
128,0.001002
129,0.000997
130,0.001
131,0.001
132,0.000966
133,0.0
134,0.001003
135,0.000999
136,0.000998
137,0.001003
138,0.001003
139,0.000999
140,0.001
141,0.000997
142,0.001002
143,0.001
144,0.000999
145,0.001
146,0.0
147,0.001001
148,0.001
149,0.001
150,0.001998
151,0.001
152,0.002
153,0.000995
154,0.001
155,0.001
156,0.000968
157,0.001001
158,0.001
159,0.001
160,0.000998
161,0.001
162,0.001001
163,0.000996
164,0.002004
165,0.001001
166,0.000998
167,0.002997
168,0.001995
169,0.001
170,0.001004
171,0.001
172,0.000999
173,0.001971
174,0.001032
175,0.000999
176,0.000994
177,0.001
178,0.000998
179,0.001969
180,0.001997
181,0.002003
182,0.002003
183,0.001
184,0.000999
185,0.00203
186,0.001
187,0.000999
188,0.002001
189,0.002029
190,0.001
191,0.001996
192,0.002
193,0.001996
194,0.002039
195,0.002567
196,0.002002
197,0.001999
198,0.002998
199,0.001001


==> data/Best_Fit_wasted_space_sum1.csv <==
1,421061.04000000004
2,920168.64
3,1356166.6600000001
4,1406536.7200000002
5,1662823.9800000002
6,1750568.2600000002
7,1988457.8600000003
8,2041207.9400000004
9,2264033.8100000005
10,2391230.6100000003
11,2848577.49
12,3434027.49
13,3694633.35
14,4452234.87
15,5544345.390000001
16,5806721.2
17,5904712.100000001
18,6557239.460000001
19,7360705.160000001
20,7900742.460000001
21,8465742.360000001
22,8707173.000000002
23,8872674.600000001
24,9198970.080000002
25,9472543.520000001
26,10207142.870000001
27,10270442.270000001
28,10755249.740000002
29,11257843.940000001
30,12178879.790000001
31,12696798.840000002
32,13464585.120000001
33,14194041.850000001
34,14637528.310000002
35,14689181.830000002
36,15324168.880000003
37,15771935.970000003
38,15917605.530000003
39,15932637.210000003
40,15984637.930000003
41,16040274.380000003
42,16268525.380000003
43,16519968.460000003
44,17063860.320000004
45,17700905.220000003
46,18283165.720000003
47,18739465.28
48,18970901.080000002
49,19123285.880000003
50,19883060.78
51,20055049.66
52,20777192.06
53,20913662.31
54,21131351.23
55,21421274.63
56,21967644.73
57,22932551.53
58,23116611.130000003
59,23429096.19
60,23639417.94
61,24093792.720000003
62,24588085.270000003
63,25288072.320000004
64,26050090.440000005
65,26182459.940000005
66,26753609.900000006
67,26802649.530000005
68,27571154.130000006
69,27794696.010000005
70,28176242.830000006
71,28575606.470000006
72,29053678.950000007
73,29290181.750000007
74,29832793.360000007
75,30255298.720000006
76,30756535.560000006
77,30800307.120000005
78,31021135.620000005
79,31515930.500000004
80,32015055.770000003
81,32629806.090000004
82,32889682.090000004
83,33125172.640000004
84,33367350.460000005
85,34565006.480000004
86,34604733.970000006
87,34645039.150000006
88,35434698.75000001
89,35657416.77000001
90,36810544.68000001
91,37712418.63000001
92,38110566.81000001
93,38342515.67000001
94,39282708.75000001
95,39971304.660000004
96,40599188.71
97,40790283.31
98,41521905.010000005
99,42182025.010000005
100,42401211.25000001
101,42623293.50000001
102,42871366.52000001
103,43745968.13000001
104,43790063.86000001
105,43812304.120000005
106,43859594.650000006
107,44040323.800000004
108,44073753.46
109,44764697.5
110,44933760.7
111,45423907.38
112,45884378.88
113,46285223.54
114,46677168.339999996
115,46956592.419999994
116,47506612.059999995
117,48065013.559999995
118,49328270.92999999
119,49619784.22999999
120,50055811.00999999
121,50908793.56999999
122,52051099.72999999
123,52084583.61999999
124,53374707.30999999
125,53829015.26999999
126,54886293.02999999
127,55635845.68999998
128,55687139.209999986
129,55948954.54999999
130,56552848.09999999
131,57061887.679999985
132,57561273.30999999
133,57820017.609999985
134,58877858.569999985
135,59154959.76999999
136,59318508.389999986
137,59925388.64999998
138,60096567.249999985
139,60354138.80999999
140,60611559.08999999
141,60667501.52999999
142,61085411.12999999
143,61348124.96999999
144,61601780.809999995
145,62266158.24999999
146,62415955.38999999
147,63238046.61999999
148,63538226.13999999
149,63784331.739999995
150,64071581.739999995
151,64851356.739999995
152,65447940.44
153,65534860.86
154,65579107.26
155,66855510.14
156,66958518.980000004
157,67233444.28
158,67923373.43
159,68126035.43
160,68456398.13000001
161,68797967.41000001
162,68908892.53000002
163,69769627.33000001
164,70206459.33000001
165,70823859.33000001
166,71120557.17000002
167,71173031.85000002
168,71598275.65000002
169,71925768.55000003
170,72111203.85000002
171,72162614.55000003
172,72479713.30000003
173,72585658.11000003
174,73102322.43000002
175,73589899.83000003
176,73641499.63000003
177,73835798.71000002
178,74548785.81000002
179,75076438.79000002
180,75635525.51000002
181,76240028.86000001
182,76778786.38000001
183,76977821.55000001
184,77723646.99000001
185,77889884.01
186,78175168.97
187,78449573.72
188,78724711.42999999
189,79465038.67999999
190,79999227.83
191,80257436.81
192,80285139.35000001
193,80623596.15
194,81356962.4
195,81693170.33000001
196,82443260.87000002
197,83415593.87000002
198,84092352.57000002
199,84113454.76000002


==> data/Best_Fit_wasted_space_sum2.csv <==
1,611532.58
2,888094.5
3,1134035.4
4,1333872.3599999999
5,1586405.1599999997
6,2163032.34
7,2539987.6599999997
8,3013385.4399999995
9,3216385.8899999997
10,3367686.9599999995
11,3641377.3099999996
12,4150432.9099999997
13,4270924.06
14,4442857.489999999
15,5075251.02
16,5239578.64
17,5909096.16
18,6669471.16
19,7175178.66
20,7521768.600000001
21,8042932.74
22,8545111.57
23,9068665.26
24,9575024.25
25,10148907.69
26,10767248.389999999
27,11098056.549999999
28,11199686.549999999
29,12018705.749999998
30,12401907.749999998
31,12588487.349999998
32,12836731.969999997
33,13339202.859999998
34,13965801.159999998
35,14209153.659999998
36,15153269.569999998
37,15406609.329999998
38,15597453.939999998
39,15888388.559999997
40,15935191.679999996
41,16545422.359999996
42,17028482.159999996
43,17268262.409999996
44,17421200.729999997
45,17603390.369999997
46,18892526.209999997
47,19375463.509999998
48,19936937.959999997
49,20058595.72
50,20378058.52
51,20484615.59
52,20777056.05
53,21493383.75
54,21526128.15
55,21572301.63
56,21942250.43
57,22122051.61
58,22703406.41
59,23471569.830000002
60,23522755.380000003
61,23573233.62
62,23933153.94
63,24012193.540000003
64,24284917.060000002
65,24559680.17
66,25228451.17
67,25498444.360000003
68,26240785.480000004
69,26551289.080000006
70,26880094.650000006
71,27153735.480000004
72,27405369.880000003
73,27563204.92
74,27616829.080000002
75,28844037.400000002
76,29022367.060000002
77,29767409.46
78,30360703.96
79,31135269.380000003
80,31266030.980000004
81,32111352.590000004
82,32331066.510000005
83,33481583.490000006
84,33621771.330000006
85,33861251.77
86,34244763.650000006
87,34821800.690000005
88,35231801.150000006
89,35973824.67000001
90,36011324.830000006
91,36460595.550000004
92,36584214.75000001
93,36590209.39000001
94,37155494.43000001
95,37531182.06000001
96,38659762.26000001
97,38910680.640000015
98,39189149.890000015
99,40021725.42000002
100,40485811.73000002
101,41609114.58000002
102,42026358.28000002
103,42493091.08000002
104,42581425.33000002
105,43120843.20000002
106,43310956.80000002
107,43883517.76000002
108,44337664.21000002
109,44569359.57000002
110,44774883.15000002
111,45132698.850000024
112,45738592.770000026
113,46749873.520000026
114,47257277.660000026
115,47589928.87000003
116,48133435.75000003
117,48217757.20000003
118,48268794.870000035
119,48481655.89000004
120,48650394.29000004
121,48701355.050000034
122,48855119.21000003
123,48973697.45000003
124,49591461.25000003
125,50330384.62000003
126,50552421.64000003
127,50569709.50000003
128,50713984.30000003
129,51204140.450000025
130,51438328.82000002
131,51710907.90000002
132,52269294.66000002
133,52451003.86000002
134,52717217.46000002
135,52722311.46000002
136,52994463.810000025
137,54198657.21000002
138,55293463.89000002
139,55561622.79000002
140,56358789.21000002
141,56688424.57000002
142,57745479.520000026
143,58358011.69000003
144,58903174.090000026
145,58924420.450000025
146,59665075.05000003
147,59921800.130000025
148,59989302.05000003
149,60290179.29000003
150,60535338.410000026
151,61012544.01000003
152,62048195.14000003
153,62189527.50000003
154,62697739.65000003
155,62729430.90000003
156,63076045.69000003
157,63126009.19000003
158,63472666.840000026
159,63695628.090000026
160,63732427.53000002
161,63986758.23000003
162,64193950.350000024
163,64545766.03000002
164,65046779.58000002
165,65173267.80000002
166,65739901.95000002
167,66384271.860000014
168,67040356.710000016
169,67077709.530000016
170,67217985.92000002
171,67489588.32000002
172,67810551.03000002
173,68042465.42000002
174,68089882.57000002
175,69272402.23000002
176,69895620.79000002
177,70558390.03000002
178,70838540.91000001
179,71823448.05000001
180,72079707.37
181,72121705.37
182,72688559.79
183,73522673.31
184,73659214.28
185,74227020.4
186,74377243.64
187,74416010.45
188,74814917.92
189,75354058.96000001
190,76159696.91000001
191,76311585.27000001
192,76539336.27000001
193,76986552.84
194,77755759.88000001
195,77893426.97000001
196,78936108.07000001
197,79251841.39
198,79678008.79
199,80408897.03


==> data/Best_Fit_wasted_space_sum3.csv <==
1,217592.03999999998
2,1033592.05
3,1174306.63
4,1874498.8099999998
5,2116445.57
6,2772369.73
7,3144739.0300000003
8,4275134.23
9,4317034.99
10,4561292.75
11,4640834.55
12,5105985.609999999
13,5313217.31
14,5470066.21
15,5641310.65
16,6057449.65
17,6447241.96
18,6576074.88
19,6876534.08
20,7254961.88
21,7384295.12
22,7414352.08
23,7639399.24
24,8930685.64
25,9096203.940000001
26,9512480.620000001
27,10093155.020000001
28,10140386.540000001
29,10193127.98
30,10406589.48
31,11157884.73
32,11410692.33
33,11698310.33
34,11957300.33
35,12364477.53
36,12981549.129999999
37,13260874.62
38,13421856.709999999
39,13730330.93
40,14114378.43
41,14152054.43
42,14972057.67
43,15235941.79
44,16182535.67
45,16209943.83
46,16382508.63
47,16653541.99
48,17701050.37
49,17908831.990000002
50,18136211.830000002
51,18392629.55
52,19182258.650000002
53,19730898.1
54,20596810.62
55,21492174.3
56,21665576.14
57,21685654.87
58,22684754.29
59,22984465.77
60,23302610.37
61,23691638.0
62,23989766.8
63,24434891.41
64,24486746.69
65,24694562.44
66,25327231.290000003
67,25399111.44
68,25718204.64
69,25984436.04
70,26335423.72
71,27289822.84
72,27455616.55
73,27846652.93
74,28053314.47
75,29307384.13
76,29831138.369999997
77,30635054.749999996
78,30679653.549999997
79,30974460.089999996
80,31456193.599999998
81,31984088.979999997
82,32157428.259999998
83,32200419.279999997
84,32422129.81
85,32954623.06
86,33425780.639999997
87,33994397.45999999
88,34579535.489999995
89,34904835.089999996
90,34928141.449999996
91,35228722.24999999
92,36060605.72999999
93,36331063.52999999
94,36632817.11999999
95,36681471.97999999
96,37486484.25999999
97,37503555.85999999
98,37735418.75999999
99,37945014.91999999
100,38225217.469999984
101,38395709.359999985
102,38572481.609999985
103,39082788.32999998
104,39130279.52999999
105,39179792.48999999
106,39543505.68999999
107,40474589.20999999
108,41345263.56999999
109,42087956.70999999
110,42157524.95999999
111,42457340.45999999
112,42585511.019999996
113,42808864.529999994
114,42877446.38999999
115,43217847.269999996
116,43459180.92999999
117,43694465.82999999
118,44247777.71999999
119,44995144.43999999
120,45259755.59999999
121,45506174.319999985
122,45869771.61999998
123,46049173.039999984
124,47036266.00999998
125,47467194.69999998
126,47613978.10999998
127,48447160.829999976
128,49139389.10999998
129,49589765.85999998
130,49731829.69999998
131,49913183.719999984
132,50277877.47999998
133,50614921.65999998
134,50757110.40999998
135,51464045.04999998
136,51498871.14999998
137,51990901.02999999
138,52005425.43999998
139,52038604.47999998
140,52089002.52999998
141,52704531.62999998
142,53100967.50999998
143,53330103.40999998
144,53520305.32999998
145,53720774.32999998
146,54287103.16999999
147,54357504.64999998
148,54545977.139999986
149,54980087.93999998
150,55224838.98999998
151,55508010.18999998
152,55911632.83999998
153,57034553.62999998
154,57206815.50999998
155,57362929.58999998
156,57799516.74999998
157,57998927.38999998
158,58028059.78999998
159,58564969.38999998
160,58609515.60999998
161,59110490.78999998
162,59437323.589999974
163,59588084.869999975
164,59645879.66999997
165,59924360.589999974
166,60624730.46999998
167,60893151.74999998
168,61445058.38999998
169,61651302.869999975
170,62098303.229999974
171,62270721.51999997
172,62792253.899999976
173,63096414.45999998
174,63405128.59999998
175,63531289.78999998
176,64131165.369999975
177,64575945.84999997
178,65444917.35999997
179,65787095.11999997
180,65910544.919999965
181,66538369.22999997
182,66811195.46999997
183,67648736.58999997
184,68494963.14999998
185,68536403.10999997
186,68851158.18999997
187,70083860.58999997
188,70418209.23999998
189,71486351.89999998
190,71686954.27999997
191,71933944.69999997
192,72835397.44999997
193,73264270.93999997
194,73643750.98999996
195,74125873.30999996
196,74537796.70999996
197,74873009.14999996
198,75329963.99999996
199,75381439.51999995


==> data/Best_Fit_wasted_space_sum4.csv <==
1,430000.0
2,860000.0
3,1293020.0
4,1726040.0
5,1915640.0
6,2356560.0
7,2736528.0
8,3116496.0
9,3762496.0
10,4408496.0
11,4615516.0
12,4822536.0
13,5666356.0
14,6501756.0
15,7337156.0
16,7381156.0
17,7425156.0
18,7980436.0
19,8535716.0
20,9090996.0
21,9148196.0
22,9776006.0
23,10012542.0
24,10102532.0
25,10632572.0
26,11162612.0
27,11171652.0
28,12176932.0
29,10146212.0
30,10578824.0
31,10796954.0
32,10819514.0
33,10871284.0
34,11517284.0
35,12163284.0
36,12812304.0
37,13461324.0
38,13866924.0
39,14523844.0
40,15119812.0
41,15715780.0
42,16361780.0
43,17109780.0
44,17316800.0
45,17523820.0
46,18469640.0
47,19407040.0
48,20344440.0
49,20388440.0
50,20432440.0
51,21089720.0
52,21747000.0
53,22404280.0
54,22461480.0
55,23089290.0
56,23673826.0
57,23763816.0
58,24641856.0
59,21625896.0
60,21634936.0
61,22190216.0
62,22745496.0
63,23178108.0
64,23396238.0
65,23418798.0
66,23470568.0
67,24116568.0
68,24762568.0
69,25513588.0
70,26264608.0
71,26772208.0
72,27531128.0
73,28229096.0
74,28927064.0
75,29675064.0
76,30423064.0
77,30630084.0
78,30837104.0
79,31782924.0
80,32720324.0
81,33657724.0
82,33701724.0
83,33745724.0
84,34403004.0
85,35408284.0
86,36413564.0
87,36470764.0
88,37446574.0
89,33279110.0
90,33369100.0
91,33899140.0
92,34429180.0
93,34438220.0
94,35095500.0
95,35752780.0
96,36287392.0
97,36505522.0
98,36528082.0
99,36579852.0
100,37327852.0
101,38075852.0
102,38826872.0
103,39577892.0
104,40085492.0
105,40844412.0
106,41542380.0
107,42240348.0
108,42988348.0
109,43736348.0
110,43943368.0
111,44150388.0
112,45096208.0
113,46381608.0
114,47667008.0
115,47711008.0
116,47755008.0
117,48760288.0
118,49765568.0
119,50770848.0
120,45728048.0
121,46355858.0
122,46592394.0
123,46682384.0
124,47212424.0
125,47742464.0
126,47751504.0
127,48408784.0
128,49066064.0
129,49600676.0
130,49818806.0
131,49841366.0
132,49893136.0
133,50641136.0
134,51389136.0
135,52140156.0
136,52891176.0
137,53398776.0
138,54157696.0
139,54855664.0
140,55553632.0
141,56649632.0
142,57745632.0
143,57952652.0
144,58159672.0
145,59453492.0
146,60738892.0
147,62024292.0
148,62068292.0
149,62112292.0
150,63117572.0
151,58326852.0
152,58984132.0
153,59041332.0
154,59669142.0
155,59905678.0
156,59995668.0
157,60525708.0
158,61055748.0
159,61064788.0
160,61722068.0
161,62379348.0
162,62913960.0
163,63132090.0
164,63154650.0
165,63206420.0
166,63954420.0
167,64702420.0
168,65453440.0
169,66204460.0
170,66712060.0
171,67818980.0
172,68864948.0
173,69910916.0
174,71006916.0
175,72102916.0
176,72309936.0
177,72516956.0
178,73810776.0
179,75096176.0
180,76381576.0
181,76425576.0
182,70325576.0
183,70982856.0
184,71640136.0
185,72297416.0
186,72354616.0
187,72982426.0
188,73218962.0
189,73308952.0
190,73838992.0
191,74369032.0
192,74378072.0
193,75035352.0
194,75692632.0
195,76227244.0
196,76445374.0
197,76467934.0
198,76519704.0
199,77267704.0


==> data/DQN_run_time1.csv <==
1,0.023993
2,0.003036
3,0.002999
4,0.004003
5,0.004997
6,0.00497
7,0.006996
8,0.007025
9,0.007028
10,0.006999
11,0.007976
12,0.008038
13,0.008957
14,0.010002
15,0.009037
16,0.009995
17,0.010005
18,0.011968
19,0.013035
20,0.011995
21,0.012968
22,0.015999
23,0.036008
24,0.06499
25,0.030005
26,0.030002
27,0.01899
28,0.015002
29,0.021004
30,0.029567
31,0.039001
32,0.029991
33,0.018995
34,0.017997
35,0.018
36,0.019003
37,0.019
38,0.030003
39,0.055918
40,0.044011
41,0.022998
42,0.021003
43,0.021001
44,0.024002
45,0.030975
46,0.054028
47,0.042985
48,0.026
49,0.036002
50,0.027998
51,0.036008
52,0.058
53,0.045989
54,0.028001
55,0.028997
56,0.030002
57,0.053013
58,0.076111
59,0.03197
60,0.038003
61,0.031997
62,0.037041
63,0.076513
64,0.044982
65,0.035999
66,0.036032
67,0.07097
68,0.064965
69,0.035997
70,0.037002
71,0.037
72,0.059064
73,0.079017
74,0.043968
75,0.040059
76,0.050939
77,0.093003
78,0.048996
79,0.040999
80,0.070012
81,0.08
82,0.042996
83,0.044987
84,0.053006
85,0.094975
86,0.043994
87,0.044997
88,0.077037
89,0.082962
90,0.046999
91,0.049017
92,0.078979
93,0.082987
94,0.049984


==> data/DQN_run_time2.csv <==
1,0.022999
2,0.002998
3,0.002966
4,0.004034
5,0.004
6,0.004965
7,0.005002
8,0.006
9,0.006001
10,0.007
11,0.006999
12,0.008034
13,0.009002
14,0.008964
15,0.009061
16,0.010942
17,0.010049
18,0.010997
19,0.011006
20,0.012
21,0.013004
22,0.012996
23,0.015969
24,0.031508
25,0.041803
26,0.031002
27,0.019001
28,0.015996
29,0.016003
30,0.016994
31,0.019997
32,0.021041
33,0.044982
34,0.048985
35,0.031006
36,0.033994
37,0.028999
38,0.020003
39,0.038015
40,0.061003
41,0.02999
42,0.020998
43,0.024
44,0.023006
45,0.037001
46,0.062004
47,0.033995
48,0.029
49,0.028994
50,0.030014
51,0.061025
52,0.045967
53,0.028
54,0.029006
55,0.029002
56,0.04797
57,0.079997
58,0.03403
59,0.030996
60,0.031006
61,0.035975
62,0.067997
63,0.053998
64,0.035024
65,0.034
66,0.058002
67,0.068985
68,0.039025
69,0.037991
70,0.036
71,0.04897
72,0.080992
73,0.040035
74,0.038968
75,0.040023
76,0.080973
77,0.059992
78,0.044001
79,0.066006
80,0.082027
81,0.044
82,0.043
83,0.050971
84,0.094001
85,0.048994
86,0.043999
87,0.072009
88,0.083997
89,0.045996
90,0.048039
91,0.057968
92,0.097996
93,0.050002
94,0.053005
95,0.103997
96,0.056996
97,0.056007
98,0.098998
99,0.052998
100,0.053005
101,0.104018
102,0.054994
103,0.060009
104,0.102001
105,0.056002
106,0.065007
107,0.109962
108,0.054999
109,0.069
110,0.104987
111,0.058005
112,0.06297
113,0.106969
114,0.059
115,0.072038
116,0.10597
117,0.059964
118,0.083041
119,0.102437
120,0.063004
121,0.072995
122,0.101265
123,0.064
124,0.079022
125,0.119997
126,0.064
127,0.120002
128,0.074973
129,0.064032
130,0.070001
131,0.132993
132,0.068006
133,0.113028
134,0.071987
135,0.118978
136,0.078036
137,0.068991
138,0.081975
139,0.118996
140,0.072998
141,0.128961
142,0.073009
143,0.072001
144,0.084983
145,0.12099
146,0.073004
147,0.123206
148,0.076036
149,0.137964
150,0.076004
151,0.078005
152,0.116972
153,0.09903
154,0.077993
155,0.135221
156,0.084965
157,0.081579
158,0.126974
159,0.093995
160,0.081998
161,0.143994
162,0.087036
163,0.081995
164,0.143972
165,0.086968
166,0.084955
167,0.153002
168,0.084998
169,0.086003
170,0.155916
171,0.088996
172,0.089055
173,0.158975
174,0.086012
175,0.090026
176,0.16358
177,0.088998
178,0.090039
179,0.160037
180,0.096955
181,0.091007
182,0.156582


==> data/DQN_run_time3.csv <==
1,0.023
2,0.003965
3,0.003
4,0.005
5,0.004996
6,0.005006
7,0.005031
8,0.006003
9,0.005964
10,0.006997
11,0.008006


==> data/DQN_run_time4.csv <==
1,0.02401
2,0.002982
3,0.002987
4,0.003993
5,0.004013
6,0.00502
7,0.004969
8,0.006031
9,0.006009
10,0.007989
11,0.007998
12,0.008001
13,0.007999
14,0.009002
15,0.010027
16,0.010003
17,0.01097
18,0.012
19,0.01103
20,0.011967
21,0.013032
22,0.014
23,0.01597
24,0.017033
25,0.017997
26,0.01897
29,0.018
30,0.016999
31,0.017001
32,0.017966
33,0.01903
34,0.028998
35,0.024001
36,0.024969
37,0.025003
38,0.023996
39,0.024034
40,0.022997
41,0.02297
42,0.024013
43,0.025986
44,0.030002
45,0.028999
46,0.03003
47,0.027998
48,0.027002
49,0.027038
50,0.026966
51,0.034003
52,0.034998
53,0.033975
54,0.031044
55,0.028996
56,0.03097
57,0.031998
58,0.037008
59,0.038971
60,0.040028
61,0.035
62,0.033999
63,0.032996
64,0.036977
65,0.042
66,0.044047
67,0.036
68,0.035967
69,0.037
70,0.047009
71,0.049991
72,0.042031
73,0.039001
74,0.037972
75,0.042031
76,0.050969
77,0.048997
78,0.040976
79,0.042006
80,0.049002
81,0.049969
82,0.04797
83,0.044033
84,0.044971
89,0.047026
90,0.055978
91,0.055999
92,0.049
93,0.049004
94,0.050002
95,0.060007
96,0.05803
97,0.050994
98,0.055004
99,0.063002
100,0.057013
101,0.053006
102,0.062036
103,0.064968
104,0.055998
105,0.055002
106,0.062029
107,0.066969
108,0.058025
109,0.056016
110,0.064972
111,0.068969
112,0.058999
113,0.05797
114,0.06797
115,0.070001
116,0.059002
120,0.063034
121,0.061968
122,0.076027
123,0.072032
124,0.062992
125,0.073976
126,0.090003
127,0.065996
128,0.071982
129,0.082032
130,0.067973
131,0.072968
132,0.085001
133,0.069993
134,0.072015
135,0.082974
136,0.073017
137,0.076003
138,0.085999
139,0.072969
140,0.080999
141,0.086023
142,0.073007
143,0.07998
144,0.087999
145,0.075002
146,0.084003
147,0.087967
148,0.076031
151,0.101005
152,0.074998
153,0.077001
154,0.115003
155,0.097
156,0.08
157,0.090999
158,0.11
159,0.096999
160,0.098002
161,0.082
162,0.099001
163,0.111999
164,0.096009
165,0.091
166,0.087
167,0.099033
168,0.090966
169,0.108002
170,0.115998
171,0.078982
172,0.083001
173,0.101006
174,0.096023
175,0.093976
176,0.144
177,0.081
178,0.089031
179,0.105968
182,0.110978
183,0.121998
184,0.092
185,0.115
186,0.13497
187,0.091001
188,0.094002
189,0.139999
190,0.107001
191,0.094003
192,0.119031
193,0.116035
194,0.132001
195,0.096002


==> data/DQN_wasted_space_sum1.csv <==
1,421061.04000000004
2,920168.64
3,1356166.6600000001
4,1406536.7200000002
5,1662823.9800000002
6,1750568.2600000002
7,1988457.8600000003
8,2041207.9400000004
9,2264033.8100000005
10,2391230.6100000003
11,2848577.49
12,3434027.49
13,3694633.35
14,4452234.87
15,5544345.390000001
16,5806721.2
17,5904712.100000001
18,6557239.460000001
19,7360705.160000001
20,7900742.460000001
21,8465742.360000001
22,8707173.000000002
23,8872674.600000001
24,9198970.080000002
25,9472543.520000001
26,10207142.870000001
27,10270442.270000001
28,10755249.740000002
29,11257843.940000001
30,12178879.790000001
31,12696798.840000002
32,13464585.120000001
33,14194041.850000001
34,14637528.310000002
35,14689181.830000002
36,15324168.880000003
37,15771935.970000003
38,15917605.530000003
39,15932637.210000003
40,15984637.930000003
41,16040274.380000003
42,16268525.380000003
43,16519968.460000003
44,17063860.320000004
45,17700905.220000003
46,18283165.720000003
47,18739465.28
48,18970901.080000002
49,19123285.880000003
50,19883060.78
51,20055049.66
52,20777192.06
53,20913662.31
54,21131351.23
55,21421274.63
56,21967644.73
57,22932551.53
58,23116611.130000003
59,23429096.19
60,23639417.94
61,24093792.720000003
62,24588085.270000003
63,25288072.320000004
64,26050090.440000005
65,26182459.940000005
66,26753609.900000006
67,26802649.530000005
68,27571154.130000006
69,27794696.010000005
70,28176242.830000006
71,28575606.470000006
72,29053678.950000007
73,29290181.750000007
74,29832793.360000007
75,30255298.720000006
76,30756535.560000006
77,30800307.120000005
78,31021135.620000005
79,31515930.500000004
80,32015055.770000003
81,32629806.090000004
82,32889682.090000004
83,33125172.640000004
84,33367350.460000005
85,34565006.480000004
86,34604733.970000006
87,34645039.150000006
88,35434698.75000001
89,35657416.77000001
90,36810544.68000001
91,37712418.63000001
92,38110566.81000001
93,38342515.67000001
94,39282708.75000001


==> data/DQN_wasted_space_sum2.csv <==
1,611532.58
2,888094.5
3,1134035.4
4,1333872.3599999999
5,1586405.1599999997
6,2163032.34
7,2539987.6599999997
8,3013385.4399999995
9,3216385.8899999997
10,3367686.9599999995
11,3641377.3099999996
12,4150432.9099999997
13,4270924.06
14,4442857.489999999
15,5075251.02
16,5239578.64
17,5909096.16
18,6669471.16
19,7175178.66
20,7521768.600000001
21,8042932.74
22,8545111.57
23,9068665.26
24,9575024.25
25,10148907.69
26,10767248.389999999
27,11098056.549999999
28,11199686.549999999
29,12018705.749999998
30,12401907.749999998
31,12588487.349999998
32,12836731.969999997
33,13339202.859999998
34,13965801.159999998
35,14209153.659999998
36,15153269.569999998
37,15406609.329999998
38,15597453.939999998
39,15888388.559999997
40,15935191.679999996
41,16545422.359999996
42,17028482.159999996
43,17268262.409999996
44,17421200.729999997
45,17603390.369999997
46,18892526.209999997
47,19375463.509999998
48,19936937.959999997
49,20058595.72
50,20378058.52
51,20484615.59
52,20777056.05
53,21493383.75
54,21526128.15
55,21572301.63
56,21942250.43
57,22122051.61
58,22703406.41
59,23573569.830000002
60,23624755.380000003
61,23675233.62
62,24035153.94
63,24114193.540000003
64,24386917.060000002
65,24661680.17
66,25330451.17
67,25600444.360000003
68,26342785.480000004
69,26653289.080000006
70,26982094.650000006
71,27255735.480000004
72,27507369.880000003
73,27665204.92
74,27718829.080000002
75,28946037.400000002
76,29124367.060000002
77,29869409.46
78,30462703.96
79,31237269.380000003
80,31368030.980000004
81,32213352.590000004
82,32433066.510000005
83,33583583.49
84,33723771.330000006
85,33963251.77
86,34346763.650000006
87,34923800.690000005
88,35333801.150000006
89,36075824.67000001
90,36113324.830000006
91,36562595.550000004
92,36686214.75000001
93,36950209.39000001
94,37257494.43000001
95,37633182.06000001
96,38761762.26000001
97,39012680.640000015
98,39291149.890000015
99,40123725.42000002
100,40587811.73000002
101,41711114.58000002
102,42128358.28000002
103,42595091.08000002
104,42683425.33000002
105,43222843.20000002
106,43412956.80000002
107,43985517.76000002
108,44439664.21000002
109,44671359.57000002
110,44876883.15000002
111,45234698.850000024
112,45840592.770000026
113,46851873.520000026
114,47359277.660000026
115,47691928.87000003
116,48235435.75000003
117,48319757.20000003
118,48370794.870000035
119,48583655.89000004
120,48752394.29000004
121,48803355.050000034
122,48957119.21000003
123,49075697.45000003
124,49693461.25000003
125,50432384.62000003
126,50654421.64000003
127,50671709.50000003
128,50815984.30000003
129,51306140.450000025
130,51540328.82000002
131,51812907.90000002
132,52371294.66000002
133,52553003.86000002
134,52819217.46000002
135,53082311.46000002
136,53354463.810000025
137,54558657.21000002
138,55653463.89000002
139,55921622.79000002
140,56718789.21000002
141,57048424.57000002
142,58105479.520000026
143,58718011.69000003
144,59263174.090000026
145,59284420.450000025
146,60025075.05000003
147,60281800.130000025
148,60349302.05000003
149,60650179.29000003
150,60895338.410000026
151,61372544.01000003
152,62408195.14000003
153,62549527.50000003
154,63057739.65000003
155,63089430.90000003
156,63436045.69000003
157,63486009.19000003
158,63832666.840000026
159,64055628.090000026
160,64092427.53000002
161,64346758.23000003
162,64553950.350000024
163,64905766.03000002
164,65406779.58000002
165,65533267.80000002
166,66099901.95000002
167,66744271.860000014
168,67400356.71000001
169,67437709.53
170,67577985.92
171,67849588.32000001
172,68170551.03
173,68402465.42
174,68449882.57000001
175,69632402.23
176,70255620.79
177,70918390.03
178,71198540.91
179,72183448.05
180,72439707.36999999
181,72481705.36999999
182,73048559.78999999


==> data/DQN_wasted_space_sum3.csv <==
1,217592.03999999998
2,1033592.05
3,1174306.63
4,1874498.8099999998
5,2116445.57
6,2772369.73
7,3144739.0300000003
8,4275134.23
9,4317034.99
10,4561292.75
11,4640834.55


==> data/DQN_wasted_space_sum4.csv <==
1,430000.0
2,860000.0
3,1293020.0
4,1726040.0
5,1915640.0
6,2356560.0
7,2736528.0
8,3116496.0
9,3762496.0
10,4408496.0
11,4615516.0
12,4822536.0
13,5666356.0
14,6501756.0
15,7337156.0
16,7381156.0
17,7425156.0
18,7980436.0
19,8535716.0
20,9090996.0
21,9148196.0
22,9776006.0
23,10012542.0
24,10762532.0
25,11292572.0
26,12170612.0
29,10146212.0
30,10578824.0
31,10796954.0
32,10819514.0
33,10871284.0
34,11517284.0
35,12163284.0
36,12812304.0
37,13461324.0
38,13866924.0
39,14523844.0
40,15119812.0
41,15715780.0
42,16361780.0
43,17109780.0
44,17316800.0
45,17523820.0
46,18469640.0
47,19407040.0
48,20344440.0
49,20388440.0
50,20432440.0
51,21089720.0
52,21747000.0
53,22404280.0
54,22461480.0
55,23089290.0
56,23673826.0
57,23763816.0
58,24641856.0
59,21625896.0
60,21634936.0
61,22190216.0
62,22745496.0
63,23178108.0
64,23396238.0
65,23418798.0
66,23470568.0
67,24116568.0
68,24762568.0
69,25513588.0
70,26264608.0
71,26772208.0
72,27531128.0
73,28229096.0
74,28927064.0
75,29675064.0
76,30423064.0
77,30630084.0
78,30837104.0
79,31782924.0
80,32720324.0
81,33657724.0
82,33701724.0
83,33745724.0
84,34403004.0
89,33279110.0
90,34029100.0
91,34559140.0
92,35089180.0
93,35098220.0
94,35755500.0
95,36412780.0
96,36947392.0
97,37825522.0
98,37848082.0
99,37899852.0
100,38647852.0
101,39395852.0
102,40146872.0
103,40897892.0
104,41405492.0
105,42164412.0
106,42862380.0
107,43560348.0
108,44308348.0
109,45404348.0
110,45611368.0
111,45818388.0
112,47112208.0
113,48397608.0
114,49683008.0
115,49727008.0
116,49771008.0
120,45728048.0
121,46355858.0
122,46592394.0
123,47342384.0
124,47872424.0
125,48402464.0
126,48411504.0
127,49068784.0
128,49726064.0
129,50260676.0
130,51138806.0
131,51161366.0
132,51213136.0
133,51961136.0
134,52709136.0
135,53460156.0
136,54211176.0
137,54718776.0
138,55477696.0
139,56523664.0
140,57569632.0
141,58665632.0
142,59761632.0
143,59968652.0
144,60175672.0
145,61469492.0
146,62754892.0
147,64040292.0
148,64084292.0
151,58326852.0
152,58984132.0
153,59041332.0
154,59669142.0
155,59905678.0
156,60655668.0
157,61185708.0
158,61715748.0
159,61724788.0
160,62382068.0
161,63039348.0
162,63573960.0
163,64452090.0
164,64474650.0
165,64526420.0
166,65274420.0
167,66022420.0
168,66773440.0
169,67872460.0
170,68728060.0
171,69834980.0
172,70880948.0
173,71926916.0
174,73022916.0
175,74118916.0
176,74325936.0
177,74532956.0
178,75826776.0
179,77112176.0
182,70985576.0
183,71642856.0
184,72300136.0
185,72957416.0
186,73014616.0
187,73642426.0
188,73878962.0
189,74628952.0
190,75158992.0
191,75689032.0
192,75698072.0
193,76355352.0
194,77012632.0
195,77547244.0


==> data/MiniZinc_Gurobi_run_time1.csv <==
1,0.25
2,0.26
3,0.25
4,0.25
5,0.25
6,0.26
7,0.25
8,0.32
9,0.28
10,0.26
11,0.33
12,0.27
13,0.27
14,0.27
15,0.27
16,0.27
17,0.28
18,0.3
19,0.29
20,0.3
21,0.3
22,0.3
23,0.3
24,0.31
25,0.31
26,0.31
27,0.31
28,0.31
29,0.31
30,0.31
31,0.31
32,0.32
33,0.35
34,0.32
35,0.32
36,0.33
37,0.32
38,0.33
39,0.33
40,0.33
41,0.33
42,0.34
43,0.34
44,0.34
45,0.34
46,0.36
47,0.35
48,0.36
49,0.35
50,0.36
51,0.35
52,0.36
53,0.36
54,0.36
55,0.36
56,0.37
57,0.37
58,0.41
59,0.37
60,0.38
61,0.38
62,0.38
63,0.38
64,0.47
65,0.39
66,0.4
67,0.39
68,0.4
69,0.4
70,0.4
71,0.4
72,0.4
73,0.4
74,0.4
75,0.4
76,0.41
77,0.42
78,0.42
79,0.41
80,0.41
81,0.42
82,0.42
83,0.42
84,0.42
85,0.43
86,0.42
87,0.43
88,0.43
89,0.43
90,0.43
91,0.45
92,0.43
93,0.44
94,0.46
95,0.47
96,0.45
97,0.45
98,0.45
99,0.46
100,0.46
101,0.46
102,0.46
103,0.46
104,0.46
105,0.53
106,0.52
107,0.51
108,0.53
109,0.51
110,0.54
111,0.47
112,0.48
113,0.49
114,0.49
115,0.5
116,0.5
117,0.5
118,0.51
119,0.5
120,0.49
121,0.51
122,0.5
123,0.51
124,0.5
125,0.51
126,0.51
127,0.51
128,0.51
129,0.51
130,0.53
131,0.52
132,0.54
133,0.53
134,0.53
135,0.53
136,0.55
137,0.56
138,0.56
139,0.56
140,0.56
141,0.56
142,0.56
143,0.56
144,0.57
145,0.58
146,0.58
147,0.57
148,0.59
149,0.59
150,0.57
151,0.59
152,0.59
153,0.59
154,0.58
155,0.6
156,0.58
157,0.6
158,0.6
159,0.62
160,0.6
161,0.61
162,0.6
163,0.6
164,0.6
165,0.62
166,0.6
167,0.62
168,0.61
169,0.63
170,0.63
171,0.63
172,0.63
173,0.63
174,0.63
175,0.63
176,0.63
177,0.63
178,0.64
179,0.64
180,0.77
181,0.74
182,0.7
183,0.69
184,0.72
185,0.66
186,0.65
187,0.66
188,0.66
189,0.66
190,0.65
191,0.66
192,0.66
193,0.67
194,0.66
195,0.68
196,0.67
197,0.68
198,0.69
199,0.69


==> data/MiniZinc_Gurobi_run_time2.csv <==
1,0.26
2,0.25
3,0.25
4,0.26
5,0.25
6,0.26
7,0.26
8,0.26
9,0.27
10,0.27
11,0.27
12,0.27
13,0.27
14,0.27
15,0.28
16,0.28
17,0.29
18,0.29
19,0.29
20,0.31
21,0.3
22,0.3
23,0.31
24,0.3
25,0.31
26,0.31
27,0.32
28,0.31
29,0.31
30,0.32
31,0.31
32,0.32
33,0.32
34,0.32
35,0.32
36,0.33
37,0.33
38,0.33
39,0.36
40,0.35
41,0.34
42,0.34
43,0.35
44,0.35
45,0.34
46,0.37
47,0.36
48,0.35
49,0.37
50,0.36
51,0.37
52,0.37
53,0.45
54,0.39
55,0.37
56,0.38
57,0.38
58,0.38
59,0.39
60,0.38
61,0.38
62,0.38
63,0.38
64,0.39
65,0.39
66,0.4
67,0.44
68,0.43
69,0.41
70,0.46
71,0.44
72,0.4
73,0.4
74,0.4
75,0.4
76,0.42
77,0.43
78,0.43
79,0.42
80,0.42
81,0.45
82,0.49
83,0.44
84,0.43
85,0.44
86,0.43
87,0.44
88,0.44
89,0.45
90,0.43
91,0.44
92,0.44
93,0.45
94,0.44
95,0.45
96,0.45
97,0.45
98,0.46
99,0.47
100,0.46
101,0.47
102,0.46
103,0.45
104,0.47
105,0.47
106,0.47
107,0.48
108,0.48
109,0.47
110,0.48
111,0.48
112,0.49
113,0.49
114,0.48
115,0.49
116,0.48
117,0.51
118,0.5
119,0.51
120,0.49
121,0.51
122,0.5
123,0.52
124,0.51
125,0.51
126,0.81
127,0.77
128,0.75
129,0.64
130,0.53
131,0.54
132,0.53
133,0.53
134,0.55
135,0.55
136,0.55
137,0.55
138,0.55
139,0.55
140,0.57
141,0.55
142,0.56
143,0.56
144,0.56
145,0.59
146,0.56
147,0.57
148,0.66
149,0.63
150,0.64
151,0.65
152,0.63
153,0.6
154,0.6
155,0.58
156,0.6
157,0.59
158,0.6
159,0.64
160,0.68
161,0.6
162,0.6
163,0.61
164,0.62
165,0.62
166,0.61
167,0.62
168,0.61
169,0.64
170,0.63
171,0.62
172,0.63
173,0.64
174,0.62
175,0.63
176,0.64
177,0.63
178,0.64
179,0.64
180,0.66
181,0.66
182,0.65
183,0.65
184,0.65
185,0.64
186,0.65
187,0.67
188,0.65
189,0.66
190,0.77
191,0.65
192,0.66
193,0.68
194,0.66
195,0.67
196,0.69
197,0.69
198,0.68
199,0.69


==> data/MiniZinc_Gurobi_run_time3.csv <==
1,0.26
2,0.33
3,0.28
4,0.25
5,0.26
6,0.26
7,0.26
8,0.26
9,0.27
10,0.28
11,0.27
12,0.28
13,0.27
14,0.28
15,0.28
16,0.28
17,0.28
18,0.29
19,0.3
20,0.29
21,0.3
22,0.31
23,0.3
24,0.3
25,0.3
26,0.31
27,0.32
28,0.31
29,0.3
30,0.32
31,0.31
32,0.32
33,0.31
34,0.32
35,0.35
36,0.35
37,0.37
38,0.33
39,0.44
40,0.34
41,0.33
42,0.34
43,0.34
44,0.34
45,0.35
46,0.34
47,0.35
48,0.35
49,0.39
50,0.35
51,0.38
52,0.39
53,0.38
54,0.36
55,0.37
56,0.37
57,0.37
58,0.36
59,0.37
60,0.37
61,0.39
62,0.38
63,0.39
64,0.38
65,0.39
66,0.39
67,0.41
68,0.43
69,0.4
70,0.39
71,0.41
72,0.41
73,0.4
74,0.41
75,0.4
76,0.45
77,0.43
78,0.42
79,0.42
80,0.43
81,0.42
82,0.43
83,0.43
84,0.43
85,0.43
86,0.43
87,0.44
88,0.43
89,0.44
90,0.44
91,0.44
92,0.44
93,0.46
94,0.49
95,0.5
96,0.47
97,0.51
98,0.54
99,0.52
100,0.5
101,0.47
102,0.46
103,0.46
104,0.47
105,0.46
106,0.48
107,0.47
108,0.48
109,0.49
110,0.51
111,0.5
112,0.48
113,0.5
114,0.5
115,0.52
116,0.5
117,0.52
118,0.51
119,0.52
120,0.53
121,0.54
122,0.5
123,0.51
124,0.51
125,0.53
126,0.55
127,0.52
128,0.53
129,0.52
130,0.52
131,0.54
132,0.53
133,0.54
134,0.53
135,0.53
136,0.56
137,0.55
138,0.56
139,0.57
140,0.56
141,0.57
142,0.56
143,0.56
144,0.57
145,0.57
146,0.57
147,0.59
148,0.6
149,0.6
150,0.58
151,0.59
152,0.59
153,0.59
154,0.6
155,0.59
156,0.59
157,0.59
158,0.6
159,0.61
160,0.61
161,0.6
162,0.61
163,0.61
164,0.61
165,0.61
166,0.64
167,0.62
168,0.63
169,0.63
170,0.7
171,0.76
172,0.73
173,0.67
174,0.69
175,0.63
176,0.64
177,0.64
178,0.63
179,0.64
180,0.65
181,0.66
182,0.64
183,0.65
184,0.65
185,0.66
186,0.66
187,0.8
188,0.66
189,0.65
190,0.65
191,0.66
192,0.68
193,0.67
194,0.68
195,0.67
196,0.67
197,0.68
198,0.68
199,0.69


==> data/MiniZinc_Gurobi_run_time4.csv <==
1,0.26
2,0.26
3,0.26
4,0.26
5,0.26
6,0.26
7,0.26
8,0.28
9,0.27
10,0.27
11,0.28
12,0.27
13,0.28
14,0.29
15,0.28
16,0.28
17,0.3
18,0.3
19,0.3
20,0.31
21,0.3
22,0.31
23,0.31
24,0.31
25,0.3
26,0.32
27,0.32
28,0.31
29,0.33
30,0.32
31,0.33
32,0.33
33,0.33
34,0.31
35,0.34
36,0.33
37,0.34
38,0.34
39,0.34
40,0.34
41,0.35
42,0.35
43,0.36
44,0.34
45,0.34
46,0.36
47,0.34
48,0.36
49,0.36
50,0.37
51,0.38
52,0.36
53,0.36
54,0.36
55,0.37
56,0.38
57,0.38
58,0.39
59,0.38
60,0.39
61,0.39
62,0.38
63,0.38
64,0.41
65,0.41
66,0.4
67,0.41
68,0.39
69,0.41
70,0.41
71,0.4
72,0.41
73,0.41
74,0.41
75,0.43
76,0.42
77,0.43
78,0.42
79,0.42
80,0.43
81,0.42
82,0.44
83,0.45
84,0.53
85,0.49
86,0.44
87,0.44
88,0.45
89,0.49
90,0.45
91,0.46
92,0.45
93,0.46
94,0.46
95,0.47
96,0.46
97,0.48
98,0.48
99,0.47
100,0.47
101,0.48
102,0.48
103,0.53
104,0.58
105,0.49
106,0.46
107,0.49
108,0.49
109,0.49
110,0.48
111,0.5
112,0.48
113,0.49
114,0.49
115,0.51
116,0.51
117,0.51
118,0.52
119,0.52
120,0.51
121,0.52
122,0.52
123,0.52
124,0.53
125,0.51
126,0.53
127,0.51
128,0.53
129,0.53
130,0.53
131,0.53
132,0.56
133,0.56
134,0.56
135,0.57
136,0.56
137,0.58
138,0.57
139,0.6
140,0.58
141,0.58
142,0.57
143,0.59
144,0.59
145,0.6
146,0.58
147,0.58
148,0.59
149,0.6
150,0.59
151,0.59
152,0.61
153,0.62
154,0.6
155,0.62
156,0.61
157,0.62
158,0.6
159,0.61
160,0.63
161,0.62
162,0.74
163,0.69
164,0.7
165,0.75
166,0.7
167,0.64
168,0.64
169,0.64
170,0.63
171,0.64
172,0.65
173,0.65
174,0.65
175,0.64
176,0.65
177,0.83
178,0.71
179,0.66
180,0.67
181,0.67
182,0.68
183,0.67
184,0.67
185,0.68
186,0.68
187,0.66
188,0.69
189,0.68
190,0.68
191,0.68
192,0.68
193,0.69
194,0.69
195,0.68
196,0.71
197,0.7
198,0.71
199,0.7


==> data/MiniZinc_Gurobi_wasted_space_sum1.csv <==
1,421061.04
2,920168.64
3,1356166.66
4,1406536.72
5,1662823.98
6,1750568.26
7,1988457.86
8,2041207.94
9,2264033.81
10,2391230.61
11,2848577.49
12,3434027.49
13,3694633.349999999
14,4452234.869999999
15,5544345.389999999
16,5806721.199999998
17,5904712.099999998
18,6557239.459999998
19,7360705.159999999
20,7900742.459999998
21,8465742.359999998
22,8707172.999999998
23,8872674.599999998
24,9198970.079999998
25,9472543.519999998
26,10207142.87
27,10270442.27
28,10755249.74
29,11257843.94
30,12178879.79
31,12696798.84
32,13464585.12
33,14194041.85
34,14637528.31
35,14689181.83
36,15324168.88
37,15771935.97
38,15917605.53
39,15932637.21
40,15984637.93
41,16040274.38
42,16268525.38
43,16519968.46
44,17063860.32
45,17700905.22
46,18283165.72
47,18739465.28
48,18970901.08
49,19123285.88
50,19883060.78
51,20055049.66
52,20777192.06
53,20913662.31
54,21131351.23
55,21421274.63
56,21967644.73
57,22932551.53
58,23116611.13
59,23429096.19
60,23639417.94
61,24093792.72
62,24588085.27
63,25288072.32
64,26050090.44
65,26182459.94
66,26753609.9
67,26802649.53
68,27571154.13
69,27794696.01
70,28176242.83
71,28575606.47
72,29053678.95
73,29290181.75
74,29832793.36
75,30255298.72
76,30756535.55999999
77,30800307.11999999
78,31021135.61999999
79,31515930.49999999
80,32015055.77
81,32629806.09
82,32889682.09
83,33125172.63999999
84,33367350.45999999
85,34565006.47999999
86,34604733.96999999
87,34645039.14999999
88,35434698.74999999
89,35657416.77
90,36810544.68
91,37712418.63
92,38110566.81
93,38342515.67
94,39282708.75
95,39971304.66
96,40599188.71
97,40790283.30999998
98,41521905.00999998
99,42182025.00999999
100,42401211.24999999
101,42623293.49999999
102,42871366.52
103,43745968.13
104,43790063.86
105,43812304.12
106,43859594.65000001
107,44040323.8
108,44073753.46
109,44764697.5
110,44933760.7
111,45423907.38
112,45884378.88
113,46285223.54
114,46677168.34
115,46956592.41999999
116,47506612.05999999
117,48065013.55999999
118,49328270.92999998
119,49619784.22999998
120,50055811.00999999
121,50908793.56999999
122,52051099.72999999
123,52084583.61999999
124,53374707.30999999
125,53829015.26999999
126,54886293.02999999
127,55635845.68999998
128,55687139.20999999
129,55948954.54999999
130,56552848.09999999
131,57061887.67999998
132,57561273.30999999
133,57820017.60999998
134,58877858.56999999
135,59154959.76999999
136,59318508.38999999
137,59925388.64999998
138,60096567.24999999
139,60354138.80999999
140,60611559.08999999
141,60667501.52999999
142,61085411.12999999
143,61348124.96999999
144,61601780.80999999
145,62266158.24999999
146,62415955.38999999
147,63238046.61999999
148,63538226.13999999
149,63784331.73999999
150,64071581.73999999
151,64851356.73999999
152,65447940.44
153,65534860.86
154,65579107.26
155,66855510.14
156,66958518.98
157,67233444.28
158,67923373.43
159,68126035.43
160,68456398.13000001
161,68797967.41000001
162,68908892.53000002
163,69769627.33000001
164,70206459.33
165,70823859.33
166,71120557.17
167,71173031.85000001
168,71598275.65
169,71925768.55000001
170,72111203.85000001
171,72162614.55000001
172,72479713.3
173,72585658.11
174,73102322.43000002
175,73589899.83000001
176,73641499.63000003
177,73835798.71000002
178,74548785.81000002
179,75076438.79000002
180,75635525.51
181,76240028.86000001
182,76778786.38
183,76977821.55
184,77723646.99000001
185,77889884.01
186,78175168.97
187,78449573.72
188,78724711.42999999
189,79465038.67999999
190,79999227.83
191,80257436.81
192,80285139.35000001
193,80623596.14999999
194,81356962.4
195,81693170.33000001
196,82443260.87
197,83415593.87
198,84092352.57
199,84113454.76


==> data/MiniZinc_Gurobi_wasted_space_sum2.csv <==
1,611532.58
2,888094.5
3,1134035.4
4,1333872.36
5,1586405.16
6,2163032.34
7,2539987.66
8,3013385.439999999
9,3216385.89
10,3367686.959999999
11,3641377.31
12,4150432.91
13,4270924.06
14,4442857.489999999
15,5075251.02
16,5239578.64
17,5909096.159999987
18,6669471.16
19,7175178.66
20,7521768.600000001
21,8042932.74
22,8545111.57
23,9068665.26
24,9575024.249999985
25,10148907.68999998
26,10767248.39
27,11098056.55
28,11199686.55
29,12018705.75
30,12401907.75
31,12588487.35
32,12836731.97
33,13339202.86
34,13965801.16
35,14209153.66
36,15153269.57
37,15406609.33
38,15597453.94
39,15888388.56
40,15935191.68
41,16545422.36
42,17028482.16
43,17268262.41
44,17421200.73
45,17603390.37
46,18892526.21
47,19375463.51
48,19936937.96
49,20058595.72
50,20378058.52
51,20484615.59
52,20777056.05
53,21493383.75
54,21526128.15
55,21572301.63
56,21942250.43
57,22122051.61
58,22703406.41
59,23471569.83
60,23522755.38
61,23573233.62
62,23933153.94
63,24012193.54
64,24284917.06
65,24559680.17
66,25228451.17
67,25498444.36
68,26240785.48
69,26551289.08
70,26880094.65
71,27153735.48
72,27405369.88
73,27563204.92
74,27616829.08
75,28844037.4
76,29022367.06
77,29767409.46
78,30360703.96
79,31135269.38
80,31266030.98
81,32111352.59
82,32331066.51000001
83,33481583.49
84,33621771.33000001
85,33861251.77
86,34244763.65000001
87,34821800.69000001
88,35231801.15000001
89,35973824.67
90,36011324.83000001
91,36460595.55
92,36584214.74999999
93,36590209.38999999
94,37155494.43
95,37531182.06
96,38659762.26
97,38910680.64
98,39189149.89
99,40021725.42
100,40485811.73
101,41609114.58
102,42026358.28
103,42493091.08
104,42581425.33
105,43120843.2
106,43310956.8
107,43883517.76000001
108,44337664.21000001
109,44569359.57000001
110,44774883.15000001
111,45132698.85000001
112,45738592.77
113,46749873.52
114,47257277.66
115,47589928.87
116,48133435.75000001
117,48217757.2
118,48268794.87
119,48481655.89000001
120,48650394.29000001
121,48701355.05
122,48855119.21
123,48973697.45
124,49591461.25
125,50330384.62
126,50552421.63999999
127,50569709.49999999
128,50713984.30000001
129,51204140.45
130,51438328.82
131,51710907.9
132,52269294.66
133,52451003.86
134,52717217.45999999
135,52722311.45999999
136,52994463.80999999
137,54198657.21000001
138,55293463.89
139,55561622.78999999
140,56358789.20999999
141,56688424.56999999
142,57745479.52
143,58358011.68999999
144,58903174.09
145,58924420.45
146,59665075.05
147,59921800.12999999
148,59989302.05
149,60290179.29000001
150,60535338.40999999
151,61012544.00999999
152,62048195.13999999
153,62189527.49999999
154,62697739.65000001
155,62729430.9
156,63076045.68999999
157,63126009.18999999
158,63472666.83999998
159,63695628.09
160,63732427.52999999
161,63986758.23
162,64193950.34999999
163,64545766.03
164,65046779.57999999
165,65173267.79999999
166,65739901.95
167,66384271.85999999
168,67040356.71
169,67077709.53000001
170,67217985.91999999
171,67489588.32
172,67810551.02999999
173,68042465.41999999
174,68089882.56999998
175,69272402.22999999
176,69895620.78999999
177,70558390.02999999
178,70838540.91
179,71823448.04999998
180,72079707.36999999
181,72121705.36999999
182,72688559.78999999
183,73522673.31
184,73659214.28
185,74227020.39999999
186,74377243.63999999
187,74416010.44999999
188,74814917.91999999
189,75354058.96
190,76159696.90999998
191,76311585.26999998
192,76539336.26999998
193,76986552.83999997
194,77755759.88000001
195,77893426.97000001
196,78936108.07000001
197,79251841.38999999
198,79678008.78999999
199,80408897.03


==> data/MiniZinc_Gurobi_wasted_space_sum3.csv <==
1,217592.04
2,1033592.05
3,1174306.63
4,1874498.81
5,2116445.57
6,2772369.73
7,3144739.029999999
8,4275134.23
9,4317034.989999999
10,4561292.749999999
11,4640834.549999999
12,5105985.609999999
13,5313217.31
14,5470066.21
15,5641310.649999999
16,6057449.649999999
17,6447241.96
18,6576074.88
19,6876534.079999999
20,7254961.88
21,7384295.119999999
22,7414352.08
23,7639399.239999999
24,8930685.64
25,9096203.940000001
26,9512480.62
27,10093155.02
28,10140386.54
29,10193127.98
30,10406589.48
31,11157884.73
32,11410692.33
33,11698310.33
34,11957300.33
35,12364477.53
36,12981549.13
37,13260874.62
38,13421856.71
39,13730330.93
40,14114378.43
41,14152054.43
42,14972057.67
43,15235941.79
44,16182535.67
45,16209943.83
46,16382508.63
47,16653541.99
48,17701050.37
49,17908831.99
50,18136211.83
51,18392629.55
52,19182258.65
53,19730898.1
54,20596810.62
55,21492174.3
56,21665576.14
57,21685654.87
58,22684754.29
59,22984465.77
60,23302610.37
61,23691638.0
62,23989766.8
63,24434891.41
64,24486746.69
65,24694562.44
66,25327231.29
67,25399111.44
68,25718204.63999999
69,25984436.04
70,26335423.72
71,27289822.84
72,27455616.54999999
73,27846652.93
74,28053314.47
75,29307384.13
76,29831138.37
77,30635054.75
78,30679653.54999999
79,30974460.08999999
80,31456193.6
81,31984088.97999999
82,32157428.25999999
83,32200419.28
84,32422129.81
85,32954623.06
86,33425780.63999999
87,33994397.45999999
88,34579535.48999999
89,34904835.09
90,34928141.45
91,35228722.24999999
92,36060605.72999999
93,36331063.52999999
94,36632817.11999999
95,36681471.97999999
96,37486484.25999999
97,37503555.85999999
98,37735418.75999999
99,37945014.91999999
100,38225217.46999998
101,38395709.35999998
102,38572481.60999998
103,39082788.32999998
104,39130279.52999999
105,39179792.48999999
106,39543505.68999999
107,40474589.20999999
108,41345263.56999999
109,42087956.70999999
110,42157524.95999999
111,42457340.45999999
112,42585511.02
113,42808864.52999999
114,42877446.38999999
115,43217847.27
116,43459180.92999999
117,43694465.82999999
118,44247777.71999999
119,44995144.43999999
120,45259755.59999999
121,45506174.31999999
122,45869771.61999998
123,46049173.03999998
124,47036266.00999998
125,47467194.69999998
126,47613978.10999998
127,48447160.82999998
128,49139389.10999998
129,49589765.85999998
130,49731829.69999998
131,49913183.71999998
132,50277877.47999998
133,50614921.65999998
134,50757110.40999998
135,51464045.04999998
136,51498871.14999998
137,51990901.02999999
138,52005425.43999998
139,52038604.47999998
140,52089002.52999998
141,52704531.62999998
142,53100967.50999998
143,53330103.40999998
144,53520305.32999998
145,53720774.32999998
146,54287103.16999999
147,54357504.64999998
148,54545977.13999999
149,54980087.93999998
150,55224838.98999998
151,55508010.18999998
152,55911632.83999998
153,57034553.62999998
154,57206815.50999998
155,57362929.58999998
156,57799516.74999998
157,57998927.38999998
158,58028059.78999998
159,58564969.38999998
160,58609515.60999998
161,59110490.78999998
162,59437323.58999997
163,59588084.86999997
164,59645879.66999997
165,59924360.58999997
166,60624730.46999998
167,60893151.74999998
168,61445058.38999998
169,61651302.86999997
170,62098303.22999997
171,62270721.51999997
172,62792253.89999998
173,63096414.45999998
174,63405128.59999998
175,63531289.78999998
176,64131165.36999997
177,64575945.84999997
178,65444917.35999997
179,65787095.11999997
180,65910544.91999996
181,66538369.22999997
182,66811195.46999997
183,67648736.58999997
184,68494963.14999998
185,68536403.10999997
186,68851158.18999997
187,70083860.58999997
188,70418209.23999996
189,71486351.89999998
190,71686954.27999997
191,71933944.69999997
192,72835397.44999997
193,73264270.93999997
194,73643750.98999996
195,74125873.30999996
196,74537796.70999996
197,74873009.14999996
198,75329963.99999996
199,75381439.51999995


==> data/MiniZinc_Gurobi_wasted_space_sum4.csv <==
1,430000.0
2,860000.0
3,1293020.0
4,1726040.0
5,1915640.0
6,2356560.0
7,2736528.0
8,3116496.0
9,3762496.0
10,4408496.0
11,4615516.0
12,4822536.0
13,5666356.0
14,6501756.0
15,7337156.0
16,7381156.0
17,7425156.0
18,7980436.0
19,8535716.0
20,9090996.0
21,9148196.0
22,9776006.0
23,10012542.0
24,10102532.0
25,10632572.0
26,11162612.0
27,11171652.0
28,12176932.0
29,10146212.0
30,10578824.0
31,10796954.0
32,10819514.0
33,10871284.0
34,11517284.0
35,12163284.0
36,12812304.0
37,13461324.0
38,13866924.0
39,14523844.0
40,15119812.0
41,15715780.0
42,16361780.0
43,17109780.0
44,17316800.0
45,17523820.0
46,18469640.0
47,19407040.0
48,20344440.0
49,20388440.0
50,20432440.0
51,21089720.0
52,21747000.0
53,22404280.0
54,22461480.0
55,23089290.0
56,23673826.0
57,23763816.0
58,24641856.0
59,21625896.0
60,21634936.0
61,22190216.0
62,22745496.0
63,23178108.0
64,23396238.0
65,23418798.0
66,23470568.0
67,24116568.0
68,24762568.0
69,25513588.0
70,26264608.0
71,26772208.0
72,27531128.0
73,28229096.0
74,28927064.0
75,29675064.0
76,30423064.0
77,30630084.0
78,30837104.0
79,31782924.0
80,32720324.0
81,33657724.0
82,33701724.0
83,33745724.0
84,34403004.0
85,35408284.0
86,36413564.0
87,36470764.0
88,37446574.0
89,33279110.0
90,33369100.0
91,33899140.0
92,34429180.0
93,34438220.0
94,35095500.0
95,35752780.0
96,36287392.0
97,36505522.0
98,36528082.0
99,36579852.0
100,37327852.0
101,38075852.0
102,38826872.0
103,39577892.0
104,40085492.0
105,40844412.0
106,41542380.0
107,42240348.0
108,42988348.0
109,43736348.0
110,43943368.0
111,44150388.0
112,45096208.0
113,46381608.0
114,47667008.0
115,47711008.0
116,47755008.0
117,48760288.0
118,49765568.0
119,50770848.0
120,45728048.0
121,46355858.0
122,46592394.0
123,46682384.0
124,47212424.0
125,47742464.0
126,47751504.0
127,48408784.0
128,49066064.0
129,49600676.0
130,49818806.0
131,49841366.0
132,49893136.0
133,50641136.0
134,51389136.0
135,52140156.0
136,52891176.0
137,53398776.0
138,54157696.0
139,54855664.0
140,55553632.0
141,56649632.0
142,57745632.0
143,57952652.0
144,58159672.0
145,59453492.0
146,60738892.0
147,62024292.0
148,62068292.0
149,62112292.0
150,63117572.0
151,58326852.0
152,58984132.0
153,59041332.0
154,59669142.0
155,59905678.0
156,59995668.0
157,60525708.0
158,61055748.0
159,61064788.0
160,61722068.0
161,62379348.0
162,62913960.0
163,63132090.0
164,63154650.0
165,63206420.0
166,63954420.0
167,64702420.0
168,65453440.0
169,66204460.0
170,66712060.0
171,67818980.0
172,68864948.0
173,69910916.0
174,71006916.0
175,72102916.0
176,72309936.0
177,72516956.0
178,73810776.0
179,75096176.0
180,76381576.0
181,76425576.0
182,70325576.0
183,70982856.0
184,71640136.0
185,72297416.0
186,72354616.0
187,72982426.0
188,73218962.0
189,73308952.0
190,73838992.0
191,74369032.0
192,74378072.0
193,75035352.0
194,75692632.0
195,76227244.0
196,76445374.0
197,76467934.0
198,76519704.0
199,77267704.0

